Multi-Level Languages are Generalized Arrows

Multi-level languages and Arrows both facilitate metaprogramming, the act of writing a program which generates a program. The arr function required of all Arrows turns arbitrary host language expressions into guest language expressions; because of this, Arrows may be used for metaprogramming only when the guest language is a superset of the host language. This restriction is also present in multi-level languages which offer unlimited cross-level persistence. <p> This paper introduces generalized arrows and proves that they generalize Arrows in the following sense: every Arrow in a programming language arises from a generalized arrow with that language's term category as its codomain. Generalized arrows impose no containment relationship between the guest language and host language; they facilitate heterogeneous metaprogramming. The category having all generalized arrows as its morphisms and the category having all multi-level languages as its morphisms are isomorphic categories. This is proven formally in Coq, and the proof is offered as justification for the assertion that multi-level languages are generalized arrows. <p> Combined with the existence of a particular kind of retraction in the host language, this proof can be used to define an invertible translation from two-level terms to one-level terms parameterized by a generalized arrow instance. This is ergonomically significant: it lets guest language providers write generalized arrow instances while the users of those guest languages write multi-level terms. This is beneficial because implementing a generalized arrow instance is easier than modifying a compiler, whereas writing two-level terms is easier than manipulating generalized arrow terms.

==> megacz-floats.inc <==
% fix floats %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\renewcommand{\topfraction}{0.9}% max fraction of floats at top
\renewcommand{\bottomfraction}{0.8}% max fraction of floats at bottom
\setcounter{topnumber}{2}
\setcounter{bottomnumber}{2}
\setcounter{totalnumber}{4}     % 2 may work better
\setcounter{dbltopnumber}{2}    % for 2-column pages
\renewcommand{\dbltopfraction}{0.9}% fit big float above 2-col. text
\renewcommand{\textfraction}{0.07}% allow minimal text w. figs
\renewcommand{\floatpagefraction}{0.7}% require fuller float pages MUST be less than topfraction !!
\renewcommand{\dblfloatpagefraction}{0.7}% require fuller float pages MUST be less than topfraction !!



==> megacz-margin.inc <==
\pdfpagewidth 8.5in
\pdfpageheight 11in 
\topmargin -1in
\headheight 0in
\headsep 0in
\textheight 8.5in
\textwidth 6.5in
\oddsidemargin 0in
\evensidemargin 0in
\headheight 77pt
\headsep 0.25in


==> megacz-math.inc <==
\def\To{\Rightarrow}
\def\ttt#1{\text{\tt{#1}}}
\def\tsf#1{\text{\textsf{#1}}}
\def\ang#1{{\langle}{#1}{\rangle}}
\def\defeq{\stackrel{\text{\tiny def}}{\equiv}}

\def\bbA{{\mathbb{A}}} \def\bbB{{\mathbb{B}}} \def\bbC{{\mathbb{C}}}
\def\bbD{{\mathbb{D}}} \def\bbE{{\mathbb{E}}} \def\bbF{{\mathbb{F}}}
\def\bbG{{\mathbb{G}}} \def\bbH{{\mathbb{H}}} \def\bbI{{\mathbb{I}}}
\def\bbJ{{\mathbb{J}}} \def\bbK{{\mathbb{K}}} \def\bbL{{\mathbb{L}}}
\def\bbM{{\mathbb{M}}} \def\bbN{{\mathbb{N}}} \def\bbO{{\mathbb{O}}}
\def\bbP{{\mathbb{P}}} \def\bbQ{{\mathbb{Q}}} \def\bbR{{\mathbb{R}}}
\def\bbS{{\mathbb{S}}} \def\bbT{{\mathbb{T}}} \def\bbU{{\mathbb{U}}}
\def\bbV{{\mathbb{V}}} \def\bbW{{\mathbb{W}}} \def\bbX{{\mathbb{X}}}
\def\bbY{{\mathbb{Y}}} \def\bbZ{{\mathbb{Z}}} 

\def\msA{{\mathscr{A}}} \def\msB{{\mathscr{B}}} \def\msC{{\mathscr{C}}}
\def\msD{{\mathscr{D}}} \def\msE{{\mathscr{E}}} \def\msF{{\mathscr{F}}}
\def\msG{{\mathscr{G}}} \def\msH{{\mathscr{H}}} \def\msI{{\mathscr{I}}}
\def\msJ{{\mathscr{J}}} \def\msK{{\mathscr{K}}} \def\msL{{\mathscr{L}}}
\def\msM{{\mathscr{M}}} \def\msN{{\mathscr{N}}} \def\msO{{\mathscr{O}}}
\def\msP{{\mathscr{P}}} \def\msQ{{\mathscr{Q}}} \def\msR{{\mathscr{R}}}
\def\msS{{\mathscr{S}}} \def\msT{{\mathscr{T}}} \def\msU{{\mathscr{U}}}
\def\msV{{\mathscr{V}}} \def\msW{{\mathscr{W}}} \def\msX{{\mathscr{X}}}
\def\msY{{\mathscr{Y}}} \def\msZ{{\mathscr{Z}}} 

\def\mcA{{\mathcal{A}}} \def\mcB{{\mathcal{B}}} \def\mcC{{\mathcal{C}}}
\def\mcD{{\mathcal{D}}} \def\mcE{{\mathcal{E}}} \def\mcF{{\mathcal{F}}}
\def\mcG{{\mathcal{G}}} \def\mcH{{\mathcal{H}}} \def\mcI{{\mathcal{I}}}
\def\mcJ{{\mathcal{J}}} \def\mcK{{\mathcal{K}}} \def\mcL{{\mathcal{L}}}
\def\mcM{{\mathcal{M}}} \def\mcN{{\mathcal{N}}} \def\mcO{{\mathcal{O}}}
\def\mcP{{\mathcal{P}}} \def\mcQ{{\mathcal{Q}}} \def\mcR{{\mathcal{R}}}
\def\mcS{{\mathcal{S}}} \def\mcT{{\mathcal{T}}} \def\mcU{{\mathcal{U}}}
\def\mcV{{\mathcal{V}}} \def\mcW{{\mathcal{W}}} \def\mcX{{\mathcal{X}}}
\def\mcY{{\mathcal{Y}}} \def\mcZ{{\mathcal{Z}}} 




==> megacz-misc.inc <==
\usepackage{microtype}               % always use this now that pdfTeX is standard
\setlength{\emergencystretch}{12in}  % never allow text to run into the margins



==> megacz-scala.inc <==
\usepackage{listings}

\usepackage{listings}

\usepackage{color}
\definecolor{dkgreen}{rgb}{0,0.6,0}
\definecolor{gray}{rgb}{0.5,0.5,0.5}
\definecolor{mauve}{rgb}{0.58,0,0.82}
 
% Default settings for code listings
\lstset{frame=tb,
  language=scala,
  aboveskip=3mm,
  belowskip=3mm,
  showstringspaces=false,
  columns=flexible,
  basicstyle={\small\ttfamily},
  numbers=none,
  numberstyle=\tiny\color{gray},
  keywordstyle=\color{blue},
  commentstyle=\color{dkgreen},
  stringstyle=\color{mauve},
  frame=single,
  breaklines=true,
  breakatwhitespace=true
  tabsize=3
}


%\begin{lstlisting}
%val t = "hello" // a string
%val x = 42 // an int
%\end{lstlisting}


==> megacz-theorem.inc <==
% fix theorem styles %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\usepackage{amsthm}
\theoremstyle{marginbreak}
\newtheoremstyle{megacz}% name of the style to be used
  {\parskip}% measure of space to leave above the theorem. E.g.: 3pt
  {0pt}% measure of space to leave below the theorem. E.g.: 3pt
  {}% name of font to use in the body of the theorem
  {0pt}% measure of space to indent
  {\bfseries}% name of head font
  {\hspace{2mm}}% punctuation between head and body
  {\parskip}% space after theorem head
  {}% Manually specify head
\renewenvironment{proof}[1][\proofname]{

{\it#1.} }{\hfill $\Box$}
\theoremstyle{megacz}
\newcounter{thm}[subsection]
\numberwithin{thm}{subsection}

\newtheorem{theorem}[thm]{Theorem}
\newtheorem{lemma}[thm]{Lemma}
\newtheorem{definition}[thm]{Definition}
\newtheorem{ftheorem}[thm]{Formalized Theorem}
\newtheorem{flemma}[thm]{Formalized Lemma}
\newtheorem{fdefinition}[thm]{Formalized Definition}

\newtheorem{example}[thm]{Example}
\newtheorem{remark}[thm]{Remark}
\newtheorem{proposition}[thm]{Proposition}
\newtheorem{assertion}[thm]{Assertion}
\newtheorem{corollary}[thm]{Corollary}
\newtheorem{hypothesis}[thm]{Hypothesis}



